Consensus Through Knot Discovery in Asynchronous Dynamic Networks

We state the Problem of Knot Identification as a way to achieve consensus in dynamic networks. The network adversary is asynchronous and not oblivious. The network may be disconnected throughout the computation. We determine the necessary and sufficient conditions for the existence of a solution to the Knot Identification Problem: the knots must be observable by all processes and the first observed knot must be the same for all processes. We present an algorithm KIA that solves it. We conduct KIA performance evaluation.

==> reviews.txt <==
REVIEWER 1

> The knot identification problem is defined.

> A knot is specific graph structure (set of processes) of the dynamic
> network ; in static network it would be a connected component
> without incoming edge.  The knot identification problem is to ensure
> that each process output the same knot ; so the knot identification
> problem can be used to solved the consensus and the leader election.
> Two conditions on the dynamic network (called adversary in the
> paper) needed to solve the knot identification problem are presented
> (the full proofs are given).  An algorithm solving the knot
> identification problem in some dynamic networks is given.

> Prod : the topic is interesting for SAND audience.

> Cons : The definition of model (dynamic network, computation) is not
>        usual one ; moreover some sentences/definitions are
>        misleading ; so the reading is harder than it should be.

> Cons : the definition of " knot observation final " is not very
> clear. So I have some concerns about the interest of lemma 2. (it is
> possible that no adversary has the 2 required properties ?)

I think the reviewers do not understand this definition

> Only adversaries " knot observation final " are studied (lemma 2 and
> algorithm 1) ). What happen if the adversary is not " knot
> observation final " ? How to deal with these adversaries ? Or at
> least some of them ?

maybe leave this for future research? 

> The definition of model (dynamic network, computation) is not usual
> one : what is the difference between a " state graph " and a graph ?
> A computation has two meanings : it is a sequence graphs but also
> the operation of the algorithm running in the dynamic network. It is
> very confusing.

live with us. 

> A better definition could be the one in [4] : In the framework of
> dynamic networks, an adversary A is a collection of infinite
> sequences (G_t )t \geq 1 of directed graphs on the same set [n] of
> vertices, representing processes. When the execution of a protocol
> starts, the adversary picks any of the sequences (G_t )t \geq 1 \in
> A, and the processes synchronously communicate following the graphs
> in the sequence, that is, at round t ≥ 1 processes exchange messages
> along the edges of G_t .

that paper has horrible notation.
Rachel fixed this issue


> page 4 " To put another way, the computation graph is formed by the
> network processes and the links present in every state up to s_i. "
> should be " To put another way, the computation graph is formed by
> the network processes and the links present in a state s_j with $j
> \leq i$"

rachel fixed it

> page 5 " If two computations .1 and .2 are observation graph
> identical for process p up to state si , then all the outputs of p
> for algorithm S in the two computations are identical. " I can be
> untrue : after si, p may output two distinct values as the
> observation graph in .1 and .2 are not more identical.

deterministic processes, single solution to the same input.
Oh, I got what she means. Rachel fixed it. 


> Page 7 the definition of " knot observation final " should be
>  rewriting. An example of a non-trivial adversary " knot observation
>  final " and " not knot opaque " should be presented.
> The lemma 2 studies the feasibility of solving knot identification
> problem under an adversary that is " knot observation final " and "
> not knot opaque ".  If such an adversary does not exists the lemma 2
> has not interest.

I introduced "knot obervation transparent" get out of the awkward wording

> In the introduction it is clain that " Afek and Gafni [1] introduce
> the concept of an adversary as a collection of allowed
> computations. ". I believe that sentence is not correct In the
> introduction of [1], it is written " We consider the power of
> synchronous round based dynamic complete network to compute when in
> each synchronous round all processors send messages to all their
> neighbors, and an adversary can purge some of the messages. The
> adversary is a predicate "

and the next sentence of that paper says "The adversary is specified by a property that must
be satisfied by any directed graph RCG (round communication graph) it can create. 
In the strongly connected (SC) adversary, in each round the RCG must be a strongly 
connected graph spanning all the nodes." I think our interpretation of Afek and Gafni is adequate.

Anyway, I tuned the text to not offend the reviewers. It kind of 
reads better now. 


> Reference sabout leader election in dynamic networks should be given
> as : Karine Altisen, St.phane Devismes, Ana.s Durand, Colette Johnen
> and Franck Petit. On Implementing Stabilizing Leader Election with
> Weak Assumptions on Network Dynamics. ACM Symposium on Principles of
> Distributed Computing, pages 21-31, PODC 2021.

Oh, you want us to cite your paper? I see. Done.


> references :

> [1] Yehuda Afek and Eli Gafni. Asynchrony from synchrony. In
>  Distributed Computing and Networking: 14th International Conference,
>  ICDCN 2013.

> [4] Armando Casta.eda, Pierre Fraigniaud, Ami Paz, Sergio Rajsbaum,
>  Matthieu Roy, and Corentin Travers. A topological perspective on
>  distributed network algorithms. Theoretical Computer Science,
>  849:121.137, 2021.

REVIEWER 2

> The authors are investigating a Consensus-related problem, that they
> call "knot discovery", in general dynamic networks. It is difficult
> to describe what is a knot informally since the authors do not make
> it into the abstract but it seems to be related to source component
> in directed graphs. The paper has many mathematical weaknesses, that
> are of two kind : the exposition is poor, we are not really given a
> proper definition of some concepts. The main weakness is that after
> adding conditions upon condition on the investigated models, the
> results are straightforward and of low interest.  The simulation at
> the end does not show the effectiveness of the proposed algorithm,
> but rather the random law choosen for the graphs in the simulation,
> since what is computed is rather trivial, it is basically the
> footprint of the network.


> - explain what is a knot in the abstract; if it is different from
>   the standard notion of source components, please explain

a knot is a knot, sheesh. In our case it is disconnected. A source 
component is connected.


> - p2 "we assume non-oblivious adversary" do you mean that you do not
>    assume it is oblivious, but it could be ?

I think it is clear. 

> - p3 first paragraph : since we do not have a clear problem
>    statement, this seems like a tautology : you cannot discover knots
>    if you are not sure that they are also observed by other nodes

hmm

>    end of second paragraph : each process makes a decision not only
>    from it observed but also with what is known about the
>    adversary

hmm


> - p4 def. of asynchronous : this seems strange : since you are
>      inserting only empty state graphs, it seems all messages are
>      delayed for the same amount of time. e.g given a static graph
>      G, is the family of sequences on this graph and the
>      non-communicating graph an asynchronous family by your
>      definition ?  def. of computation graph : what is the
>      difference with the process view of the footprint ?
>
> - def. of knot : is a knot a source component with at least two
>   vertices ?  why is only one vertices not allowed ? For Consensus
>   this won't change anything intuitively.

because the single vertex knot is trivially satisfied from the start (we can probably say that)
This guy seriously confuses himself and never recovers from that.

>
> p5 the problem statement is very poor : you probably want the output
> K to be an actual knot. The problem is that being a knot is relative
> to another graph G, but you probably do not want to output the same
> graph G at all nodes. Or do you want K to be a knot in the
> computation graph at this point ? Please explicit the corresponding
> validity condition.

hmm. Oh, I see. This makes sense what he says now: we use the knot
for both the connected subgraph and for the set of nodes that make up this subgraph. 
This confuses the reviewer. I added a clarification to the problem definition and 
to the definition of the knot

> p7 def. of primary knot : up to the question of the size of knots,
> every directed graph has a knot, is a primary knots the one computed
> after the first round where the process actually receives a message ?
> Or is it the first source component that is not a singleton ?
>
> p5 the problem statement is very poor : you probably want the output
> K to be an actual knot. The problem is that being a knot is relative
> to another graph G, but you probably do not want to output the same
> graph G at all nodes. Or do you want K to be a knot in the
> computation graph at this point ? Please explicit the corresponding
> validity condition.

confusion are us

> p7 def. of primary knot : up to the question of the size of knots,
> every directed graph has a knot, is a primary knots the one computed
> after the first round where the process actually receives a message ?
> Or is it the first source component that is not a singleton ?
>
> p9 algorithm: l10 : what do you mean by available link ? can it be
> sensed by the processes ? this does not seem to be in the model ?

true. Fixed. I also moved the sending action above receiving actions in KIA. 
It reads better that way


> p9 the complexity analysis is unclear : you have not proved that the
> "largest possible knot is a cycle of n edges" (or if it is the case,
> does it mean that the only cases of your theorem are these networks
> from section 5 ? actually this would have been a nice result). More
> importantly, since the closing edge of the circle is only guaranteed
> to appear eventually, the complexity is not bounded ! Even not
> considering the empty graph, it is possible to have an unbounded
> number of path graphs before the last missing edge appears.

I think the reviewer is confused about something else here rather than 
the knots. He missed that we are estimating the logest causally related chain. 
I added a clarification to the sentence of knot size estimate.

REVIEW 3

>
> The paper introduces the knot identification problem and studies its
> solvability in asynchronous dynamic networks.  A knot is a
> completely connected component of a graph where there are no
> incoming edges. The knot is defined in a time interval, meaning that
> it exists after a given period of time if we consider the union of
> the links that appeared in that period. At any given time the graph
> could be disconnected.

nice summary

> The paper proposes a definition of the problem and shows necessary
> and sufficient conditions to solve it in asynchronous dynamic
> networks where processes have unique id, and an unbounded amount of
> information can be sent in a link when this exists.

> I find the motivation not convincing. In particular, the benefit of
> solving the knot problem instead of studying direct solutions for
> consensus is not discussed. The knot identification requires the
> processes to agree on a common knot. Also this restricts the
> interest of using this abstraction to solve consensus to networks
> where the dynamics let knots appear.

sure, we study this particular problem.

> The authors make an effort to give the intuition of the introduced
> notion using pictures and examples, however the paper is poorly
> written. For example, in the definition 1 of Consensus : "All
> processes are input".

On the second thought, maybe worth rewriting: "input" can be used 
two different ways. I do not know. It reads clear to me. 

> Also please use classical properties, what you
> call "consensus dependency" is traditionally called "agreement".

fixed

> The provided algorithm requests a lot of information to be collected
> and sent (essentially all the computation graph (the temporal
> graph), with the time at which a link appeared, the input of
> processes and so on).  A process receives the local observation
> graph of other processes (essentially the temporal graphs seen by
> each of them) and merges them to create its own local graph. Since
> the system is asynchronous, it is not clear to me how the labels of
> the links are consistent among different graphs.

Afke and Gafni [1] does that, Schmidt, everyone. Need to stress it. 

> Lemma 1 seems trivial.

I don't know. It reads nice to me. 



==> reviews2.txt <==
REVIEWER 1
 

C1
> In the numerical validation of the protocol the authos make use of a
> nice way of ensuring that the adversary satifies the necessary and
> sufficient conditions. Actually, I wonder whether the problem now is
> not to describe how an adversary can satisfy the conditions, this
> seems not easy. By considering particular underlying graphs is
> relevant and I wonder whether other possibilities exist?

added to conclusion as an avenue of future research

C2
> Finally, I wonder what algorithm you have in mind to detect
> knot. Maybe you could mention a pointer to the literature.

added a description to Section 2

C3
> In the introduction (since the abstract) you mention connectivity ba
> saying processes may never be connected or similar remarks. At this
> stage of the reading, in a dynamic directed environment it may worth
> to make a more precise statement. In particular in p.2 Related work
> 4th paragraph you mention a case where the network is always
> connected. This is a bit misleading with respect to the dynamicity of
> the paper. Stil the last paragraph In the present work,....the system
> may remain disconnected... This is hard to understand. Is a
> disconnected network what you call later a non-communicating graph?

I restated it in the abstract and in the second para of the intro


C4 
> in p. 1 last paragraph you mention ... is not an invariant. It is
>    difficult to understand what invariant has to do here.
> 
i changed the sentence to make it clearer


C4.5 (somehow I cannot count to 5, MN)
> I would suggest to clarify early what the adversary controls,
> i.e. the links, as soon as in the Our contribution section.
>
>
done


C5
> p.2 Our contribution. The first sentence does not seem clear.
> 
clarified


C6
> In the section 2.  You speak of processes, to make it clear you
> identify processes with the node of the temporal graph?
> 

Added a sentence to the first paragraph of Notation section explaning this

C7
> You make a distinction between network states and state graph, state
> graph being netwrok state processes. But the network states being
> links it seems to me that the processes are included (at least if
> processes = nodes).
> 

the above sentence addition should explain this also


C8
> In the section Observability. I wonder whether you couldn't provide an
> explicit definition of the local observation graph. At least explain
> how it evolves. It is empty initialy, then... This would help to get a
> firm grasp on your discussion. In partiular in the definition I do not
> think you say what is p?
> 

added a couple of sentences for intuition

C9
> In your exemple in Fig. 1 I would be interested to understand what
> prevent d to observe the knot?  In p. 9 the last paragraph, you
> suppose that the last process that participates to the knot observes
> it. At this point this should be in full generality. This seems not
> aligned with Fig. 1.

I think he missed that no more links appear after state 7. I added a couple of
words clarifying it

C10
> In p. 5. In the definition of globally observable I guess that the
> knot is eventually observable by every process(?).

yep. I added a sentence, even though this seems clear already

C11
> p.6 1st paragraph you with knot-identification shouldn't it be knot
> identification final (you never use the - before).
> 
I am not sure where this is, MN


C12
> p. 8 Fig.2 In the top left figure it should be \sigma_i insted of
> \sigma. In the top right it should be \sigma_{ij} instead of \sigma_j.
> 

\sigma fixed, it is \sigma_{ij} it is that i and j are too close together
I changed the font for sigmas to Times New Roman

C13
> In section 4 1st paragraph, Accross every available outgoing,... it
> seems something is missing.

fixed

C14
> In definition 1 (consensus). You mention that every process
> decides. It seems to me that the argument you apply can be found in
> wait-free computation. So in a sense you have a bound on the number of
> event a process can participate to before deciding. If so I think it
> would be helpful to make this clearer.
> 

Hmm, there seems to be something important here. I am missing it. Gokarna?
 
REVIEWER 2


C1
>  - The introduction lacks an intuition paragraph explaining that if
>    KIP is solved, consensus is solved. In other words, the paragraph
>    of Section 2 preceding Proposition 1 should be moved to the
>    Introduction.
> 

Instead, I just added a sentence in the contribution quickly stating whtat the Knot Identification Problem
does. This should clarify things. 


C2
>  - In the abstract: We present an algorithm KIA ??????  the reader
>    does not know what is the A of KIA. Is it adversary or algorithm?

it says right there in the abstract: an _algorithm_ KIA 
I did not do any changes. 

C3
>  - The explanation that the presence of a link is considered as an
>    event should be given before the definition of the causal
>    precedence. Otherwise, it is rather strange to say that an event
>    occurs before or after a link (ii).
> 
added the definition of "event"

C4
>  - Section 2 is supposed to summarize the notations and
>    definitions. However, Section 3 contains many definitions.
> 

I added an explanation to the beginning of notation section


C5
>  - It sounds strange to use "is input binary value" in the consensus
>    definition. I would rather say: "each process has an input binary
>    value v". The same remark applies to "all processes are output".
> 

We use "input" as a verb. It seems clear. I did not do any changes.

C6
>  - In Definition 2 (Knot Identification), it is missing to specify the
>    computation: ???Given a computation $\Sigma$, ??? knot in
>    $\Sigma$???.

fixed

C7
>  - In section 4: ???Across every available outgoing, each process
>    ..??? It is missing the word link: ???outgoing link???.
> 
typo fixed

C8
>  - In the last phrase of the Introduction: ???our approach to
>    consensus??? instead of ???our a approach to consensus???
> 
typo fixed


C9
>  - The absence of failures is a strong assumption that weakens the
>    proposal and the solution. The authors should discuss it in the
>    last section.
>
> 

m-hmm, I added a para on byzantine faults to the conclusion and cited another one of our papers.

C10
>  - Links are considerable reliable. They must therefore be active
>    during a given period which guarantees that a sent message will be
>    received. However, the latter can be quite long since it carries
>    the processes communication histories.  Authors could consider
>    fair-lossy links.
> 
message loss is modelled through link failures. I stated it at the tail of 
the conclusion section

C11
>  - Complexity estimation concerns only the number of states. What
>    about size of messages? The algorithm is high costly, if not
>    impossible to implement due to the size of messages, which contain
>    communication history. With this in mind, performance evaluation
>    should include results related to message size.
> 

We talk about practicality in the conclusion as future work

C12
>  - Figure 4 shows that the KIA algorithm does not scale, especially if
>    just one edge is added per round: the larger the size of the knot,
>    the higher the higher the output time and, consequently, the
>    longuer the time to achieve consensus.
> 

same as above

C13
>  - In the experiments shown in Figure 4, the knots are formed within a
>    round. Other experiments should be carried out in which the edges
>    that form the knot is progressively added at each round.  In
>    Section 6: ???it would be interesting to study what other topology
>    features can be effectively used ?????? I would replace ???what???
>    by ???if???. The authors should give some examples of these
>    features.

future work!

REVIEWER 3


C1
> The most compelling part of the paper is Section 3. However, the
> simulations in Section 5 are somewhat limited and simplistic; the
> backbone always forms a cycle, and the other edges are randomly
> sampled uniformly. More realistic simulations would benefit from
> employing actual topologies or different strategies for edge creation.

added to the conclusion
